Spin, inclination, and magnetic field evolution of magnetar population in vacuum and plasma-filled magnetospheres

Magnetars are potential energy sources or central engines for numerous transient phenomena in the Universe. How newborn magnetars evolve in different environments remains an open question. Based on both observed and candidate magnetars, it is found that the periods of all magnetars or candidates appear as a bimodal distribution, and are defined as the ``long-P'' and ``short-P'' magnetar subclasses, respectively. We find that for the ``short-P'' subclass of magnetars, the $\dot{P}$ values also appear as a bimodal distribution, and therefore can be classified as ``high-$\dot{P}$ short-P'' and ``low-$\dot{P}$ short-P'' magnetar subclasses. In this paper, we use Monte Carlo simulations to generate synthetic magnetar populations and investigate the evolution of the ``high-$\dot{P}$ short-P'' and ``low-$\dot{P}$ short-P'' magnetar subclasses by considering both the magnetar spin and inclination, as well as the decay of their magnetic field within their evolution in both vacuum and plasma-filled magnetospheres. We find that the magnetar evolution is dependent on both spin and magnetic field, but seems to be insensitive to inclination evolution and magnetospheric environment for the ``high-$\dot{P}$ short-P'' sub-class. In comparison for the case of ``high-$\dot{P}$ short-P'', the magnetar evolution is dependent on spin, magnetic field, and inclination evolution, as well as the magnetospheric environment. The best evolution model should be the case of inclination evolution in vacuum with a small value of $\overline{\mathrm{FOM}}$. The differences in the best-fit parameters also suggest that the ``high-$\dot{P}$ short-P'' and ``low-$\dot{P}$ short-P'' magnetar subclasses may be tracking with different evolution channels.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
